Entanglement Distribution in Lossy Quantum Networks

Entanglement distribution is essential for unlocking the potential of distributed quantum information processing. We consider an $N$-partite network where entanglement is distributed via a central source over lossy channels, and network participants cooperate to establish entanglement between any two chosen parties under local operations and classical communication (LOCC) constraints. We develop a general mathematical framework to assess the optimal average bipartite entanglement shared in a lossy distribution, and introduce a tractable lower bound by optimizing over a subset of single-parameter LOCC transformations. Our results show that probabilistically extracting Bell pairs from W states is more advantageous than deterministically extracting them from GHZ-like states in lossy networks, with this advantage increasing with network size. We further extend our analysis analytically, proving that W states remain more effective in large-scale networks. These findings offer valuable insights into the practical deployment of near-term networks, revealing a fundamental trade-off between deterministic entanglement distribution protocols and loss-sensitive resources.

==> N4_2-cgraph.dat <==
0.0	1.0
0.01	0.980002
0.02	0.960016
0.03	0.940053
0.04	0.920125
0.05	0.900244
0.06	0.880419
0.07	0.860662
0.08	0.840983
0.09	0.821392
0.1	0.8019
0.11	0.782516
0.12	0.763249
0.13	0.744108
0.14	0.725104
0.15	0.706244
0.16	0.687537
0.17	0.668991
0.18	0.650614
0.19	0.632415
0.2	0.6144
0.21	0.596577
0.22	0.578953
0.23	0.561536
0.24	0.54433
0.25	0.527344
0.26	0.510582
0.27	0.494052
0.28	0.477757
0.29	0.461705
0.3	0.4459
0.31	0.430347
0.32	0.41505
0.33	0.400015
0.34	0.385245
0.35	0.370744
0.36	0.356516
0.37	0.342564
0.38	0.328893
0.39	0.315504
0.4	0.3024
0.41	0.289584
0.42	0.277059
0.43	0.264826
0.44	0.252887
0.45	0.241244
0.46	0.229897
0.47	0.218849
0.48	0.2081
0.49	0.19765
0.5	0.1875
0.51	0.17765
0.52	0.1681
0.53	0.158849
0.54	0.149897
0.55	0.141244
0.56	0.132887
0.57	0.124826
0.58	0.117059
0.59	0.109584
0.6	0.1024
0.61	0.095504
0.62	0.088893
0.63	0.082564
0.64	0.076516
0.65	0.070744
0.66	0.065245
0.67	0.060015
0.68	0.05505
0.69	0.050347
0.7	0.0459
0.71	0.041705
0.72	0.037757
0.73	0.034052
0.74	0.030582
0.75	0.027344
0.76	0.02433
0.77	0.021536
0.78	0.018953
0.79	0.016577
0.8	0.0144
0.81	0.012415
0.82	0.010614
0.83	0.008991
0.84	0.007537
0.85	0.006244
0.86	0.005104
0.87	0.004108
0.88	0.003249
0.89	0.002516
0.9	0.0019
0.91	0.001392
0.92	0.000983
0.93	0.000662
0.94	0.000419
0.95	0.000244
0.96	0.000125
0.97	5.3e-05
0.98	1.6e-05
0.99	2e-06
1.0	0.0


==> N4_GHZ.dat <==
0.0	1.0
0.01	0.960596
0.02	0.922368
0.03	0.885293
0.04	0.849347
0.05	0.814506
0.06	0.780749
0.07	0.748052
0.08	0.716393
0.09	0.68575
0.1	0.6561
0.11	0.627422
0.12	0.599695
0.13	0.572898
0.14	0.547008
0.15	0.522006
0.16	0.497871
0.17	0.474583
0.18	0.452122
0.19	0.430467
0.2	0.4096
0.21	0.389501
0.22	0.370151
0.23	0.35153
0.24	0.333622
0.25	0.316406
0.26	0.299866
0.27	0.283982
0.28	0.268739
0.29	0.254117
0.3	0.2401
0.31	0.226671
0.32	0.213814
0.33	0.201511
0.34	0.189747
0.35	0.178506
0.36	0.167772
0.37	0.15753
0.38	0.147763
0.39	0.138458
0.4	0.1296
0.41	0.121174
0.42	0.113165
0.43	0.10556
0.44	0.098345
0.45	0.091506
0.46	0.085031
0.47	0.078905
0.48	0.073116
0.49	0.067652
0.5	0.0625
0.51	0.057648
0.52	0.053084
0.53	0.048797
0.54	0.044775
0.55	0.041006
0.56	0.037481
0.57	0.034188
0.58	0.031117
0.59	0.028258
0.6	0.0256
0.61	0.023134
0.62	0.020851
0.63	0.018742
0.64	0.016796
0.65	0.015006
0.66	0.013363
0.67	0.011859
0.68	0.010486
0.69	0.009235
0.7	0.0081
0.71	0.007073
0.72	0.006147
0.73	0.005314
0.74	0.00457
0.75	0.003906
0.76	0.003318
0.77	0.002798
0.78	0.002343
0.79	0.001945
0.8	0.0016
0.81	0.001303
0.82	0.00105
0.83	0.000835
0.84	0.000655
0.85	0.000506
0.86	0.000384
0.87	0.000286
0.88	0.000207
0.89	0.000146
0.9	0.0001
0.91	6.6e-05
0.92	4.1e-05
0.93	2.4e-05
0.94	1.3e-05
0.95	6e-06
0.96	3e-06
0.97	1e-06
0.98	0.0
0.99	0.0
1.0	0.0


==> N4_w_10_numeric.dat <==
0.0	0.896772
0.1	0.676788
0.2	0.498623
0.3	0.356449
0.4	0.245011
0.5	0.159628
0.6	0.096197
0.7	0.051186
0.8	0.021641
0.9	0.005181
1.0	0.0


==> N4_w_r1_numeric.dat <==
0.0	0.689939
0.01	0.673726
0.02	0.657763
0.03	0.642048
0.04	0.626578
0.05	0.611352
0.06	0.596366
0.07	0.58162
0.08	0.567111
0.09	0.552836
0.1	0.538793
0.11	0.524981
0.12	0.511397
0.13	0.498039
0.14	0.484905
0.15	0.471992
0.16	0.4593
0.17	0.446825
0.18	0.434565
0.19	0.42252
0.2	0.410686
0.21	0.399061
0.22	0.387645
0.23	0.376434
0.24	0.365426
0.25	0.354621
0.26	0.344015
0.27	0.333608
0.28	0.323396
0.29	0.313379
0.3	0.303554
0.31	0.29392
0.32	0.284474
0.33	0.275215
0.34	0.266142
0.35	0.257252
0.36	0.248543
0.37	0.240014
0.38	0.231663
0.39	0.223489
0.4	0.215489
0.41	0.207663
0.42	0.200007
0.43	0.192522
0.44	0.185204
0.45	0.178053
0.46	0.171066
0.47	0.164243
0.48	0.157581
0.49	0.15108
0.5	0.144737
0.51	0.138551
0.52	0.13252
0.53	0.126643
0.54	0.120919
0.55	0.115346
0.56	0.109922
0.57	0.104647
0.58	0.099518
0.59	0.094535
0.6	0.089695
0.61	0.084998
0.62	0.080442
0.63	0.076026
0.64	0.071748
0.65	0.067607
0.66	0.063603
0.67	0.059733
0.68	0.055996
0.69	0.052391
0.7	0.048917
0.71	0.045573
0.72	0.042357
0.73	0.039268
0.74	0.036305
0.75	0.033467
0.76	0.030752
0.77	0.028161
0.78	0.02569
0.79	0.02334
0.8	0.021109
0.81	0.018997
0.82	0.017001
0.83	0.015122
0.84	0.013357
0.85	0.011707
0.86	0.01017
0.87	0.008745
0.88	0.007431
0.89	0.006227
0.9	0.005132
0.91	0.004146
0.92	0.003267
0.93	0.002495
0.94	0.001828
0.95	0.001266
0.96	0.000808
0.97	0.000453
0.98	0.000201
0.99	5e-05
1.0	0.0


==> N6_2-cgraph.dat <==
0.0	1.0
0.01	0.979712
0.02	0.958894
0.03	0.937614
0.04	0.915935
0.05	0.893921
0.06	0.871628
0.07	0.849114
0.08	0.826431
0.09	0.80363
0.1	0.780759
0.11	0.757864
0.12	0.734987
0.13	0.712169
0.14	0.689449
0.15	0.666863
0.16	0.644445
0.17	0.622226
0.18	0.600237
0.19	0.578505
0.2	0.557056
0.21	0.535914
0.22	0.515102
0.23	0.494638
0.24	0.474544
0.25	0.454834
0.26	0.435525
0.27	0.416631
0.28	0.398163
0.29	0.380133
0.3	0.362551
0.31	0.345424
0.32	0.32876
0.33	0.312564
0.34	0.296841
0.35	0.281594
0.36	0.266825
0.37	0.252536
0.38	0.238726
0.39	0.225396
0.4	0.212544
0.41	0.200167
0.42	0.188261
0.43	0.176824
0.44	0.165849
0.45	0.155332
0.46	0.145266
0.47	0.135645
0.48	0.126462
0.49	0.117708
0.5	0.109375
0.51	0.101455
0.52	0.093938
0.53	0.086814
0.54	0.080075
0.55	0.073709
0.56	0.067706
0.57	0.062055
0.58	0.056745
0.59	0.051765
0.6	0.047104
0.61	0.04275
0.62	0.038692
0.63	0.034917
0.64	0.031416
0.65	0.028174
0.66	0.025182
0.67	0.022427
0.68	0.019898
0.69	0.017583
0.7	0.015471
0.71	0.013551
0.72	0.011811
0.73	0.010241
0.74	0.008831
0.75	0.007568
0.76	0.006444
0.77	0.005449
0.78	0.004572
0.79	0.003804
0.8	0.003136
0.81	0.002559
0.82	0.002066
0.83	0.001646
0.84	0.001294
0.85	0.001001
0.86	0.000761
0.87	0.000566
0.88	0.000412
0.89	0.000291
0.9	0.000199
0.91	0.000131
0.92	8.2e-05
0.93	4.8e-05
0.94	2.6e-05
0.95	1.2e-05
0.96	5e-06
0.97	2e-06
0.98	0.0
0.99	0.0
1.0	0.0


==> N6_ghz.dat <==
0.0	1.0
0.01	0.94148
0.02	0.885842
0.03	0.832972
0.04	0.782758
0.05	0.735092
0.06	0.68987
0.07	0.64699
0.08	0.606355
0.09	0.567869
0.1	0.531441
0.11	0.496981
0.12	0.464404
0.13	0.433626
0.14	0.404567
0.15	0.37715
0.16	0.351298
0.17	0.32694
0.18	0.304007
0.19	0.28243
0.2	0.262144
0.21	0.243087
0.22	0.2252
0.23	0.208422
0.24	0.1927
0.25	0.177979
0.26	0.164206
0.27	0.151334
0.28	0.139314
0.29	0.1281
0.3	0.117649
0.31	0.107918
0.32	0.098867
0.33	0.090458
0.34	0.082654
0.35	0.075419
0.36	0.068719
0.37	0.062524
0.38	0.0568
0.39	0.05152
0.4	0.046656
0.41	0.042181
0.42	0.038069
0.43	0.034296
0.44	0.030841
0.45	0.027681
0.46	0.024795
0.47	0.022164
0.48	0.019771
0.49	0.017596
0.5	0.015625
0.51	0.013841
0.52	0.012231
0.53	0.010779
0.54	0.009474
0.55	0.008304
0.56	0.007256
0.57	0.006321
0.58	0.005489
0.59	0.00475
0.6	0.004096
0.61	0.003519
0.62	0.003011
0.63	0.002566
0.64	0.002177
0.65	0.001838
0.66	0.001545
0.67	0.001291
0.68	0.001074
0.69	0.000888
0.7	0.000729
0.71	0.000595
0.72	0.000482
0.73	0.000387
0.74	0.000309
0.75	0.000244
0.76	0.000191
0.77	0.000148
0.78	0.000113
0.79	8.6e-05
0.8	6.4e-05
0.81	4.7e-05
0.82	3.4e-05
0.83	2.4e-05
0.84	1.7e-05
0.85	1.1e-05
0.86	8e-06
0.87	5e-06
0.88	3e-06
0.89	2e-06
0.9	1e-06
0.91	1e-06
0.92	0.0
0.93	0.0
0.94	0.0
0.95	0.0
0.96	0.0
0.97	0.0
0.98	0.0
0.99	0.0
1.0	0.0


==> N6_w_2_numeric.dat <==
0.0	0.699886
0.1	0.533063
0.2	0.392645
0.3	0.27834
0.4	0.188414
0.5	0.120229
0.6	0.070692
0.7	0.036629
0.8	0.015081
0.9	0.003523
1.0	0.0


==> N6_w_4_numeric.dat <==
0.0	0.777602
0.1	0.584571
0.2	0.424325
0.3	0.296145
0.4	0.197337
0.5	0.124056
0.6	0.071996
0.7	0.036929
0.8	0.015109
0.9	0.003521
1.0	0.0


==> N6_w_r1_numeric.dat <==
0.0	0.649012
0.01	0.63213
0.02	0.615551
0.03	0.599273
0.04	0.583291
0.05	0.567603
0.06	0.552204
0.07	0.537092
0.08	0.522263
0.09	0.507715
0.1	0.493444
0.11	0.479446
0.12	0.465719
0.13	0.45226
0.14	0.439065
0.15	0.426131
0.16	0.413456
0.17	0.401037
0.18	0.388869
0.19	0.376952
0.2	0.365281
0.21	0.353853
0.22	0.342667
0.23	0.331718
0.24	0.321004
0.25	0.310523
0.26	0.300271
0.27	0.290246
0.28	0.280444
0.29	0.270864
0.3	0.261502
0.31	0.252356
0.32	0.243422
0.33	0.234699
0.34	0.226184
0.35	0.217873
0.36	0.209764
0.37	0.201856
0.38	0.194144
0.39	0.186626
0.4	0.1793
0.41	0.172163
0.42	0.165213
0.43	0.158447
0.44	0.151862
0.45	0.145456
0.46	0.139226
0.47	0.13317
0.48	0.127285
0.49	0.121569
0.5	0.11602
0.51	0.110634
0.52	0.105409
0.53	0.100344
0.54	0.095434
0.55	0.090679
0.56	0.086075
0.57	0.08162
0.58	0.077312
0.59	0.073149
0.6	0.069127
0.61	0.065245
0.62	0.061501
0.63	0.057891
0.64	0.054414
0.65	0.051068
0.66	0.047849
0.67	0.044757
0.68	0.041788
0.69	0.03894
0.7	0.036212
0.71	0.033601
0.72	0.031105
0.73	0.028721
0.74	0.026449
0.75	0.024284
0.76	0.022227
0.77	0.020274
0.78	0.018423
0.79	0.016673
0.8	0.015021
0.81	0.013466
0.82	0.012006
0.83	0.010639
0.84	0.009363
0.85	0.008176
0.86	0.007077
0.87	0.006063
0.88	0.005134
0.89	0.004287
0.9	0.003522
0.91	0.002835
0.92	0.002227
0.93	0.001695
0.94	0.001238
0.95	0.000855
0.96	0.000544
0.97	0.000304
0.98	0.000135
0.99	3.3e-05
1.0	0.0


==> N8_2-cgraph.dat <==
0.0	1.0
0.01	0.979235
0.02	0.957079
0.03	0.933725
0.04	0.909356
0.05	0.884141
0.06	0.858239
0.07	0.831795
0.08	0.804944
0.09	0.777812
0.1	0.750513
0.11	0.723153
0.12	0.695829
0.13	0.66863
0.14	0.641636
0.15	0.61492
0.16	0.588548
0.17	0.562579
0.18	0.537066
0.19	0.512055
0.2	0.487588
0.21	0.4637
0.22	0.440423
0.23	0.417783
0.24	0.395802
0.25	0.374496
0.26	0.353882
0.27	0.333968
0.28	0.314763
0.29	0.296271
0.3	0.278492
0.31	0.261426
0.32	0.24507
0.33	0.229418
0.34	0.214462
0.35	0.200194
0.36	0.186601
0.37	0.173672
0.38	0.161393
0.39	0.149749
0.4	0.138724
0.41	0.128302
0.42	0.118465
0.43	0.109195
0.44	0.100475
0.45	0.092283
0.46	0.084603
0.47	0.077413
0.48	0.070695
0.49	0.064428
0.5	0.058594
0.51	0.053172
0.52	0.048143
0.53	0.043488
0.54	0.039188
0.55	0.035224
0.56	0.031578
0.57	0.028233
0.58	0.02517
0.59	0.022373
0.6	0.019825
0.61	0.01751
0.62	0.015412
0.63	0.013518
0.64	0.011811
0.65	0.010279
0.66	0.008909
0.67	0.007686
0.68	0.006601
0.69	0.005641
0.7	0.004794
0.71	0.004052
0.72	0.003404
0.73	0.002842
0.74	0.002355
0.75	0.001938
0.76	0.001582
0.77	0.001279
0.78	0.001025
0.79	0.000813
0.8	0.000637
0.81	0.000494
0.82	0.000377
0.83	0.000283
0.84	0.000209
0.85	0.000152
0.86	0.000107
0.87	7.4e-05
0.88	5e-05
0.89	3.2e-05
0.9	2e-05
0.91	1.2e-05
0.92	7e-06
0.93	3e-06
0.94	2e-06
0.95	1e-06
0.96	0.0
0.97	0.0
0.98	0.0
0.99	0.0
1.0	0.0


==> N8_ghz.dat <==
0.0	1.0
0.01	0.922745
0.02	0.850763
0.03	0.783743
0.04	0.72139
0.05	0.66342
0.06	0.609569
0.07	0.559582
0.08	0.513219
0.09	0.470253
0.1	0.430467
0.11	0.393659
0.12	0.359635
0.13	0.328212
0.14	0.299218
0.15	0.272491
0.16	0.247876
0.17	0.225229
0.18	0.204414
0.19	0.185302
0.2	0.167772
0.21	0.151711
0.22	0.137011
0.23	0.123574
0.24	0.111303
0.25	0.100113
0.26	0.089919
0.27	0.080646
0.28	0.07222
0.29	0.064575
0.3	0.057648
0.31	0.05138
0.32	0.045716
0.33	0.040607
0.34	0.036004
0.35	0.031864
0.36	0.028147
0.37	0.024816
0.38	0.021834
0.39	0.019171
0.4	0.016796
0.41	0.014683
0.42	0.012806
0.43	0.011143
0.44	0.009672
0.45	0.008373
0.46	0.00723
0.47	0.006226
0.48	0.005346
0.49	0.004577
0.5	0.003906
0.51	0.003323
0.52	0.002818
0.53	0.002381
0.54	0.002005
0.55	0.001682
0.56	0.001405
0.57	0.001169
0.58	0.000968
0.59	0.000798
0.6	0.000655
0.61	0.000535
0.62	0.000435
0.63	0.000351
0.64	0.000282
0.65	0.000225
0.66	0.000179
0.67	0.000141
0.68	0.00011
0.69	8.5e-05
0.7	6.6e-05
0.71	5e-05
0.72	3.8e-05
0.73	2.8e-05
0.74	2.1e-05
0.75	1.5e-05
0.76	1.1e-05
0.77	8e-06
0.78	5e-06
0.79	4e-06
0.8	3e-06
0.81	2e-06
0.82	1e-06
0.83	1e-06
0.84	0.0
0.85	0.0
0.86	0.0
0.87	0.0
0.88	0.0
0.89	0.0
0.9	0.0
0.91	0.0
0.92	0.0
0.93	0.0
0.94	0.0
0.95	0.0
0.96	0.0
0.97	0.0
0.98	0.0
0.99	0.0
1.0	0.0


==> N8_w_2_numeric.dat <==
0.0	0.66987
0.1	0.50377
0.2	0.364615
0.3	0.253603
0.4	0.16838
0.5	0.10528
0.6	0.060482
0.7	0.030469
0.8	0.012128
0.9	0.00273
1.0	0.0


==> N8_w_r1_numeric.dat <==
0.0	0.633101
0.01	0.615996
0.02	0.599194
0.03	0.582694
0.04	0.566495
0.05	0.550594
0.06	0.53499
0.07	0.519681
0.08	0.504664
0.09	0.489938
0.1	0.4755
0.11	0.461347
0.12	0.447479
0.13	0.433892
0.14	0.420583
0.15	0.407551
0.16	0.394792
0.17	0.382304
0.18	0.370085
0.19	0.358131
0.2	0.346439
0.21	0.335008
0.22	0.323833
0.23	0.312913
0.24	0.302244
0.25	0.291823
0.26	0.281647
0.27	0.271713
0.28	0.262019
0.29	0.252561
0.3	0.243336
0.31	0.23434
0.32	0.225572
0.33	0.217028
0.34	0.208704
0.35	0.200598
0.36	0.192706
0.37	0.185025
0.38	0.177553
0.39	0.170286
0.4	0.163221
0.41	0.156354
0.42	0.149684
0.43	0.143206
0.44	0.136918
0.45	0.130816
0.46	0.124898
0.47	0.119161
0.48	0.1136
0.49	0.108215
0.5	0.103
0.51	0.097954
0.52	0.093073
0.53	0.088355
0.54	0.083797
0.55	0.079395
0.56	0.075146
0.57	0.071049
0.58	0.0671
0.59	0.063295
0.6	0.059633
0.61	0.05611
0.62	0.052725
0.63	0.049473
0.64	0.046352
0.65	0.043359
0.66	0.040493
0.67	0.037749
0.68	0.035126
0.69	0.03262
0.7	0.030229
0.71	0.027951
0.72	0.025783
0.73	0.023722
0.74	0.021766
0.75	0.019912
0.76	0.018157
0.77	0.0165
0.78	0.014938
0.79	0.013468
0.8	0.012088
0.81	0.010796
0.82	0.009588
0.83	0.008464
0.84	0.00742
0.85	0.006455
0.86	0.005566
0.87	0.004751
0.88	0.004008
0.89	0.003334
0.9	0.002729
0.91	0.002189
0.92	0.001713
0.93	0.0013
0.94	0.000946
0.95	0.000651
0.96	0.000413
0.97	0.00023
0.98	0.000102
0.99	2.5e-05
1.0	0.0

